Large Language Model-based System to Provide Immediate Feedback to Students in Flipped Classroom Preparation Learning

This paper proposes a system that uses large language models to provide immediate feedback to students in flipped classroom preparation learning. This study aimed to solve challenges in the flipped classroom model, such as ensuring that students are emotionally engaged and motivated to learn. Students often have questions about the content of lecture videos in the preparation of flipped classrooms, but it is difficult for teachers to answer them immediately. The proposed system was developed using the ChatGPT API on a video-watching support system for preparation learning that is being used in real practice. Answers from ChatGPT often do not align with the context of the student's question. Therefore, this paper also proposes a method to align the answer with the context. This paper also proposes a method to collect the teacher's answers to the students' questions and use them as additional guides for the students. This paper discusses the design and implementation of the proposed system.

==> example_of_answer.txt <==
without subtitles
私は、社会人であることと学生であることは、それぞれにメリットとデメリットがあると思います。社会人である場合、仕事やキャリアに関する経験や知識を得られることができ、経済的な自立や社会的な役割を果たすことができます。一方、学生である場合、まだ将来の選択肢が広がっており、新しい知識やスキルを習得することができ、自分自身の可能性を追求する時間があります。

ですので、どちらがマシかということは一概には言えません。人それぞれ、環境やライフプラン、目標に応じて自分に合った選択をすることが重要です。

I believe that being a professional and a student each has its own merits and drawbacks. Being a working professional enables one to gain experience and knowledge in their career, achieve economic independence, and play a role in society. On the other hand, being a student means that there are still limitless possibilities for the future, opportunities to gain new knowledge and skills, and time to pursue one's own potential.

Therefore, it is not accurate to say which option is better. It is important for each person to make a choice that suits them based on their environment, life plan, and goals.

with subtitles
それは考え方によると思います。確かに、人間力や人間関係の構築には、AIには及ばないところがあるかもしれません。しかし、AIが持つ数値や知識の処理能力や汎用性など、人間では到底及ばないところもあります。また、AIと人間が連携し、相乗効果を生むこともできます。社会での役割やニーズに応じて、どちらが優れているかは異なるのではないでしょうか。
I think it depends on one's perspective. Indeed, there may be areas where AI cannot compete with human abilities, such as developing human relationships and qualities. However, AI also has capabilities in processing massive amounts of data and knowledge, as well as versatility, that surpass human ability. Furthermore, collaboration between AI and humans can create a synergistic effect. The superiority of both depends on societal roles and needs.

==> prompt.original.json <==
{
  "model":"gpt-3.5-turbo",
  "messages":[
    {"role":"system","content":"あなたは良き教師です．ユーザは教材を見ながら，その教材に対する反応を入力します．教材の字幕を与えた場合は，それを考慮してください．ユーザーの反応に対して，教師はユーザーに考えを促す返答をします．"},
    {"role":"user","content":"###動画の字幕"},
    {"role":"user","content":"いい\n結婚式の主賓の挨拶とかどうでもいいと\n思ってるものがだから僕はあれ思ったん\nですけどみんなAIでいいんじゃないかな\nと思って\n校長先生とかはあれちょっといい話とか\n出すの得意ですからねですよねだし僕思っ\nたんすけどこともあれどれぐらいだと思い\nます知能指数\n情緒が弱いと思うんですけれども\n遊んでましたある程度まで\n理性的なこと言わせる分にはそれなりに\nもう下手したら普通の社会人よりもイケ\nてる気もしますかねしますよね\n始末します僕そういうのだと今堀江さん\nおっしゃってたのアウトソース的な使い方\nが多かったじゃないですか僕他に変な使い\n方だとユーザーインタビューに使ったこと\nあってユーザーインタビューチャット\nGPTに今からあなたはユーザーです\nみたいなユーザーインタビューすると\n意外とちゃんと答えてくれてでなんか\nブログ使ってる時の悩みは何ですかとか\nWordPressとなんちゃら比較する\nときどう思いますかみたいに聞くとそう"},
    {"role":"user","content":"###質問"},
    {"role":"user","content":"僕は社会人の方がまだマシだと思うんですが，先生はどう思いますか"}
  ]
}
